IOTLB-SC: An Accelerator-Independent Leakage Source in Modern Cloud Systems

Hardware peripherals such as GPUs and FPGAs are commonly available in server-grade computing to accelerate specific compute tasks, from database queries to machine learning. CSPs have integrated these accelerators into their infrastructure and let tenants combine and configure these components flexibly, based on their needs. Securing I/O interfaces is critical to ensure proper isolation between tenants in these highly complex, heterogeneous, yet shared server systems, especially in the cloud, where some peripherals may be under control of a malicious tenant. In this work, we investigate the interfaces that connect peripheral hardware components to each other and the rest of the system.We show that the I/O memory management units (IOMMUs) - intended to ensure proper isolation of peripherals - are the source of a new attack surface: the I/O translation look-aside buffer (IOTLB). We show that by using an FPGA accelerator card one can gain precise information over IOTLB activity. That information can be used for covert communication between peripherals without bothering CPU or to directly extract leakage from neighboring accelerated compute jobs such as GPU-accelerated databases. We present the first qualitative and quantitative analysis of this newly uncovered attack surface before fine-grained channels become widely viable with the introduction of CXL and PCIe 5.0. In addition, we propose possible countermeasures that software developers, hardware designers, and system administrators can use to suppress the observed side-channel leakages and analyze their implicit costs.

==> figures/data/cc_gpu_fpga_Hello-World.csv <==
bit,misses
0,1
1,21
2,1
3,0
4,19
5,1
6,0
7,2
8,0
9,21
10,20
11,1
12,1
13,20
14,0
15,21
16,1
17,21
18,21
19,0
20,19
21,20
22,1
23,1
24,0
25,20
26,20
27,0
28,19
29,20
30,2
31,1
32,0
33,20
34,21
35,1
36,21
37,20
38,19
39,21
40,1
41,0
42,20
43,1
44,0
45,1
46,3
47,0
48,1
49,20
50,0
51,20
52,1
53,20
54,21
55,21
56,1
57,21
58,20
59,0
60,20
61,20
62,20
63,20
64,2
65,20
66,20
67,19
68,1
69,2
70,20
71,0
72,0
73,19
74,20
75,1
76,21
77,19
78,1
79,2
80,1
81,19
82,20
83,0
84,0
85,20
86,0
87,1


==> figures/data/cc_vm_gpu_fpga_Hello.csv <==
bit,misses
0,3
1,9
2,6
3,18
4,8
5,8
6,26
7,7
8,18
9,14
10,21
11,8
12,10
13,22
14,18
15,8
16,11
17,11
18,24
19,25
20,7
21,22
22,17
23,12
24,6
25,15
26,22
27,24
28,9
29,20
30,18
31,6
32,25
33,24
34,22
35,18
36,9
37,21
38,18
39,9


==> figures/data/experiment0_mode0.csv <==
addr,cycles
0,167
1,168
2,167
3,166
4,171
5,167
6,165
7,169
8,167
9,166
10,165
11,166
12,166
13,169
14,167
15,168
16,169
17,172
18,168
19,167
20,168
21,167
22,165
23,215
24,165
25,167
26,166
27,166
28,169
29,166
30,170
31,173
32,168
33,167
34,169
35,167
36,166
37,167
38,166
39,168
40,165
41,169
42,168
43,165
44,168
45,164
46,165
47,166
48,167
49,166
50,163
51,166
52,165
53,167
54,165
55,165
56,166
57,170
58,167
59,168
60,165
61,166
62,167
63,165
64,168
65,211
66,258
67,223
68,168
69,166
70,167
71,167
72,164
73,171
74,169
75,167
76,165
77,175
78,166
79,164
80,167
81,166
82,165
83,168
84,166
85,164
86,168
87,167
88,166
89,163
90,168
91,167
92,164
93,167
94,164
95,164
96,169
97,167
98,167
99,168
100,167
101,166
102,166
103,170
104,168
105,166
106,168
107,166
108,166
109,167
110,169
111,166
112,165
113,166
114,227
115,166
116,166


==> figures/data/experiment0_mode1.csv <==
addr,cycles
0,177
1,180
2,177
3,177
4,178
5,178
6,179
7,177
8,178
9,180
10,179
11,175
12,176
13,180
14,178
15,177
16,177
17,177
18,177
19,177
20,180
21,179
22,178
23,176
24,181
25,228
26,179
27,178
28,177
29,178
30,176
31,178
32,176
33,178
34,178
35,176
36,179
37,181
38,179
39,176
40,176
41,180
42,177
43,175
44,183
45,178
46,176
47,176
48,179
49,182
50,175
51,220
52,175
53,178
54,178
55,180
56,177
57,177
58,178
59,177
60,176
61,179
62,177
63,179
64,178
65,251
66,310
67,240
68,176
69,178
70,180
71,180
72,177
73,178
74,178
75,178
76,178
77,205
78,178
79,178
80,178
81,180
82,178
83,179
84,174
85,177
86,177
87,175
88,178
89,175
90,176
91,177
92,175
93,178
94,175
95,178
96,179
97,181
98,180
99,175
100,179
101,179
102,178
103,177
104,175
105,175
106,176
107,174
108,178
109,176
110,175
111,175
112,200
113,176
114,175
115,175
116,176


==> figures/data/experiment0_mode2.csv <==
addr,cycles
0,244
1,243
2,266
3,243
4,243
5,242
6,248
7,246
8,244
9,242
10,244
11,244
12,246
13,245
14,301
15,240
16,243
17,245
18,246
19,246
20,169
21,172
22,171
23,166
24,173
25,173
26,171
27,170
28,174
29,171
30,183
31,172
32,171
33,170
34,170
35,172
36,171
37,172
38,239
39,173
40,170
41,170
42,168
43,173
44,169
45,169
46,171
47,170
48,169
49,169
50,171
51,169
52,169
53,172
54,171
55,171
56,210
57,170
58,172
59,169
60,173
61,173
62,170
63,169
64,173
65,223
66,279
67,171
68,171
69,171
70,171
71,171
72,169
73,171
74,170
75,170
76,168
77,171
78,170
79,168
80,171
81,169
82,171
83,169
84,172
85,170
86,170
87,172
88,171
89,170
90,172
91,170
92,209
93,169
94,171
95,175
96,173
97,170
98,169
99,174
100,240
101,170
102,170
103,172
104,170
105,170
106,171
107,170
108,169
109,192
110,168
111,171
112,169
113,168
114,170
115,170
116,241


==> figures/data/experiment0_mode3.csv <==
addr,cycles
0,243
1,247
2,298
3,242
4,243
5,245
6,245
7,243
8,339
9,243
10,247
11,246
12,246
13,245
14,269
15,246
16,246
17,246
18,245
19,246
20,174
21,172
22,169
23,172
24,170
25,169
26,169
27,168
28,170
29,169
30,170
31,170
32,169
33,171
34,170
35,169
36,170
37,171
38,173
39,170
40,219
41,170
42,174
43,171
44,170
45,171
46,173
47,172
48,169
49,173
50,174
51,170
52,171
53,172
54,171
55,169
56,172
57,169
58,169
59,171
60,171
61,170
62,169
63,171
64,169
65,212
66,280
67,173
68,168
69,170
70,170
71,169
72,170
73,170
74,169
75,170
76,173
77,169
78,169
79,170
80,171
81,170
82,171
83,171
84,169
85,172
86,170
87,170
88,171
89,171
90,170
91,170
92,170
93,188
94,168
95,168
96,168
97,171
98,171
99,171
100,171
101,171
102,192
103,169
104,171
105,169
106,166
107,171
108,168
109,169
110,169
111,171
112,171
113,167
114,172
115,170
116,171


==> figures/data/experiment0_mode9.csv <==
addr,cycles
0,228
1,228
2,229
3,231
4,229
5,229
6,227
7,229
8,228
9,228
10,229
11,228
12,226
13,230
14,227
15,228
16,228
17,227
18,230
19,229
20,228
21,193
22,160
23,157
24,156
25,160
26,157
27,162
28,159
29,157
30,159
31,157
32,215
33,158
34,159
35,159
36,159
37,162
38,158
39,158
40,159
41,157
42,156
43,161
44,157
45,160
46,164
47,158
48,156
49,159
50,167
51,156
52,159
53,159
54,157
55,161
56,159
57,157
58,159
59,157
60,159
61,162
62,158
63,159
64,162
65,159
66,237
67,157
68,158
69,159
70,157
71,159
72,160
73,157
74,159
75,159
76,158
77,159
78,158
79,157
80,160
81,158
82,161
83,160
84,160
85,157
86,159
87,158
88,156
89,226
90,158
91,159
92,156
93,159
94,156
95,161
96,159
97,156
98,156
99,160
100,159
101,156
102,161
103,158
104,161
105,158
106,158
107,160
108,158
109,157
110,160
111,157
112,160
113,162
114,157
115,156
116,157


==> figures/evsets/data/evset_count_f1_r0_s0_a10.csv <==
x,y
1,81
2,13
3,5
4,2


==> figures/evsets/data/evset_count_f1_r0_s1_a10.csv <==
x,y
1,100
2,1


==> figures/evsets/data/evset_count_f1_r1_s0_a10.csv <==
x,y
1,88
2,11
3,1
4,1


==> figures/evsets/data/evset_count_f1_r1_s1_a10.csv <==
x,y
1,100
2,1


==> figures/evsets/data/evset_count_r0_s0_a10.csv <==
x,y
21,1
22,1
27,1
28,3
30,2
31,4
32,8
33,11
34,10
35,14
36,24
37,13
38,4
39,1
40,1
53,1


==> figures/evsets/data/evset_count_r0_s0_s10.csv <==
x,y
21,1
22,1
23,1
24,1
25,1
26,2
27,4
28,2
29,5
30,3
31,7
32,7
33,9
34,13
35,10
36,8
37,3
38,4
39,1
40,1


==> figures/evsets/data/evset_count_r0_s1_a10.csv <==
x,y
21,1
24,1
26,2
27,4
28,6
29,4
30,25
31,20
32,28
33,4
34,1
35,1
36,2
39,1


==> figures/evsets/data/evset_count_r0_s1_s10.csv <==
x,y
15,1
19,1
23,1
25,1
26,2
27,2
28,2
29,10
30,10
31,13
32,25
33,23
34,2


==> figures/evsets/data/evset_count_r1_s0_a10.csv <==
x,y
15,1
17,2
19,7
20,2
21,7
22,13
23,14
24,22
25,9
26,6
27,4
28,4
29,2
30,1
31,1
32,1
34,2


==> figures/evsets/data/evset_count_r1_s0_s10.csv <==
x,y
12,3
14,3
15,8
16,7
17,5
18,8
19,10
20,20
21,8
22,6
23,5
28,1


==> figures/evsets/data/evset_count_r1_s1_a10.csv <==
x,y
12,1
16,3
17,5
18,1
19,8
20,6
21,23
22,30
23,12
24,2
25,3
26,1
28,1
29,1
32,1
35,1


==> figures/evsets/data/evset_count_r1_s1_s10.csv <==
x,y
11,1
12,1
13,2
14,5
15,1
16,3
17,19
18,11
19,12
20,6
21,7
22,7
23,2
24,1


==> figures/evsets/data/evset_size_f1_r0_s0_a10.csv <==
x,y
117,106
195,1
154,1
0,1
186,1
187,1
119,1


==> figures/evsets/data/evset_size_f1_r0_s1_a10.csv <==
x,y
117,102


==> figures/evsets/data/evset_size_f1_r1_s0_a10.csv <==
x,y
117,106
152,1
0,2
140,1


==> figures/evsets/data/evset_size_f1_r1_s1_a10.csv <==
x,y
117,102


==> figures/evsets/data/evset_size_r0_s0_a10.csv <==
x,y
20,1332
19,1500
21,223
22,72
0,167
18,101
23,10
17,6
24,2
26,1
25,1


==> figures/evsets/data/evset_size_r0_s0_s10.csv <==
x,y
21,702
23,488
22,1186
0,63
24,223
19,1
20,23
25,4
43,1
27,1
74,1
91,1
61,1
50,1
147,1


==> figures/evsets/data/evset_size_r0_s1_a10.csv <==
x,y
20,1621
21,199
19,976
18,172
0,89
22,9
17,1


==> figures/evsets/data/evset_size_r0_s1_s10.csv <==
x,y
22,1137
23,939
24,278
21,383
38,1
20,39
0,56
43,1
18,1
34,1
25,1
28,1
36,1
143,1
164,1
60,1
85,1
26,1
1,1
163,1


==> figures/evsets/data/evset_size_r1_s0_a10.csv <==
x,y
104,94
116,65
108,112
111,95
98,39
113,94
120,24
103,78
115,60
112,92
96,28
107,126
105,110
110,94
109,117
128,6
114,75
0,269
101,69
106,114
119,36
118,37
102,75
122,13
97,43
127,4
69,1
95,39
94,17
99,61
129,5
100,58
92,19
121,21
123,11
124,6
89,7
86,1
93,11
90,8
125,19
117,29
84,3
87,2
79,2
82,4
126,5
132,1
56,1
59,1
131,2
83,2
91,3
133,1
88,3
141,1
76,1
138,1
63,1
74,1
75,2
80,1
70,1
60,1
67,1
81,1
48,1


==> figures/evsets/data/evset_size_r1_s0_s10.csv <==
x,y
107,59
110,87
118,54
109,69
106,59
102,28
95,5
103,47
120,48
117,50
114,72
113,76
115,69
123,16
108,74
112,70
121,41
116,79
104,37
125,17
105,49
101,20
111,102
100,13
122,36
128,6
0,108
119,52
80,3
59,1
60,1
86,2
127,3
134,3
97,6
96,4
98,14
124,15
90,3
129,8
142,1
143,1
130,5
99,13
62,1
126,10
91,1
57,1
88,1
140,2
144,1
93,1
147,1
89,1
133,1
74,1
137,1
53,1
48,1
92,1
135,1
131,2
162,1
44,1
132,1
69,1
61,1


==> figures/evsets/data/evset_size_r1_s1_a10.csv <==
x,y
86,4
119,21
95,39
63,1
108,82
111,92
105,109
100,71
107,115
120,14
103,87
115,46
101,75
118,32
98,52
106,101
91,17
102,96
109,102
104,97
112,86
88,14
114,54
99,64
122,8
93,25
97,46
0,186
113,61
110,89
96,43
89,9
87,8
121,9
117,42
126,5
94,22
90,13
131,1
67,1
116,38
92,11
124,5
79,2
123,4
83,2
64,1
130,3
85,1
81,1
77,2
125,4
51,1
146,1
136,1
80,1
74,1
82,2
142,1
138,1
76,1
143,1
84,2
127,1


==> figures/evsets/data/evset_size_r1_s1_s10.csv <==
x,y
123,26
127,7
112,80
105,38
115,76
111,73
109,67
100,10
114,85
117,52
125,10
88,7
113,75
103,23
133,3
110,86
121,36
108,60
132,1
0,94
122,27
120,43
107,45
104,46
119,43
118,48
77,2
116,71
101,22
102,20
106,50
128,11
134,1
124,8
96,4
99,11
126,17
98,6
95,2
93,3
92,3
85,2
97,4
71,1
129,4
90,1
148,1
73,2
150,1
130,2
157,1
139,1
159,1
44,1
131,1
135,2
80,1
76,1
84,1
94,1


==> figures/iotlb_sets_ways/data/its_a10_step1_dir_direct_1_heatmap.csv <==
x,y,d
0,1,165.594
0,2,165.5635
0,3,165.65233333333333
0,4,165.73025
0,5,165.8746
0,6,165.8458333333333
0,7,165.75285714285715
0,8,166.18625
0,9,165.80633333333333
0,10,166.0015
0,11,166.25809090909092
0,12,163.72725
0,13,164.17784615384616
0,14,166.28785714285715
0,15,166.30093333333335
0,16,166.2181875
0,17,166.2790588235294
0,18,165.0735
0,19,166.2727894736842
0,20,166.2426
0,21,162.32466666666662
0,22,162.05713636363635
0,23,166.33434782608697
0,24,166.20325
0,25,159.99784000000002
0,26,166.25165384615386
0,27,166.07396296296298
0,28,166.137
0,29,166.19741379310344
0,30,166.0899
0,31,166.23112903225805
0,32,166.29746875
0,33,166.24515151515152
0,34,166.2214705882353
0,35,165.2113714285714
1,1,165.889
1,2,165.5355
1,3,158.382
1,4,164.61925
1,5,165.77
1,6,166.2145
1,7,166.09671428571428
1,8,166.18675
1,9,166.35833333333335
1,10,166.2726
1,11,166.1021818181818
1,12,166.13608333333335
1,13,166.25369230769232
1,14,166.23185714285717
1,15,166.22920000000002
1,16,166.1905
1,17,166.2995294117647
1,18,166.24544444444444
1,19,166.2683157894737
1,20,166.25279999999998
1,21,166.17828571428575
1,22,166.22177272727274
1,23,166.14382608695655
1,24,162.20641666666666
1,25,162.98356
1,26,166.20446153846157
1,27,166.16185185185185
1,28,166.20128571428572
1,29,166.27486206896552
1,30,166.08610000000002
1,31,166.13512903225805
1,32,166.3115
1,33,166.24860606060605
1,34,166.25605882352943
1,35,166.26017142857143
2,1,163.976
2,2,158.1825
2,3,161.19566666666668
2,4,165.943
2,5,166.19940000000003
2,6,166.06933333333333
2,7,166.17042857142857
2,8,166.011
2,9,158.1938888888889
2,10,158.17659999999998
2,11,165.31690909090912
2,12,166.1099166666667
2,13,165.51761538461537
2,14,165.527
2,15,165.95073333333335
2,16,163.9765625
2,17,164.03935294117645
2,18,162.1921111111111
2,19,163.0683684210526
2,20,161.7165
2,21,160.15752380952378
2,22,160.3223181818182
2,23,165.04439130434784
2,24,164.594375
2,25,161.89448000000002
2,26,163.50230769230768
2,27,163.06966666666665
2,28,161.00817857142857
2,29,160.35306896551722
2,30,163.95253333333332
2,31,165.10338709677418
2,32,168.93784375
2,33,168.89818181818183
2,34,170.7858529411765
2,35,170.82374285714283
3,1,160.049
3,2,160.027
3,3,160.5066666666667
3,4,160.21775
3,5,160.11339999999998
3,6,160.1053333333333
3,7,160.4002857142857
3,8,160.285625
3,9,160.31522222222222
3,10,160.4398
3,11,160.2948181818182
3,12,160.24108333333334
3,13,160.44515384615386
3,14,161.8060714285714
3,15,165.3793333333333
3,16,171.2015
3,17,172.44735294117643
3,18,174.1986111111111
3,19,176.74563157894735
3,20,179.12625
3,21,181.27885714285716
3,22,183.11104545454546
3,23,184.58152173913044
3,24,189.23083333333332
3,25,188.09892000000002
3,26,190.56853846153848
3,27,190.55514814814813
3,28,191.80453571428572
3,29,193.0459655172414
3,30,194.0618333333333
3,31,194.88812903225806
3,32,195.84603125
3,33,196.63248484848486
3,34,197.4555
3,35,198.20302857142855
4,1,160.909
4,2,160.016
4,3,160.25533333333334
4,4,160.3495
4,5,160.3986
4,6,160.3371666666667
4,7,160.25657142857142
4,8,169.183625
4,9,173.92111111111112
4,10,178.95829999999998
4,11,183.10136363636366
4,12,186.87016666666668
4,13,189.78515384615383
4,14,191.83121428571425
4,15,194.04373333333334
4,16,195.8618125
4,17,197.39911764705886
4,18,198.85805555555555
4,19,200.2925263157895
4,20,201.4242
4,21,202.39671428571427
4,22,203.35968181818183
4,23,205.1005652173913
4,24,204.98820833333335
4,25,211.06304
4,26,208.88803846153843
4,27,207.0125925925926
4,28,207.55121428571428
4,29,208.15527586206898
4,30,208.61353333333332
4,31,209.1350322580645
4,32,209.4778125
4,33,210.64366666666666
4,34,210.75317647058824
4,35,210.71991428571428
5,1,159.964
5,2,160.09
5,3,160.352
5,4,175.47075
5,5,185.01160000000002
5,6,191.1233333333333
5,7,195.83485714285715
5,8,199.898375
5,9,202.14644444444443
5,10,204.32129999999998
5,11,205.65672727272727
5,12,207.039
5,13,208.20669230769232
5,14,209.63607142857143
5,15,210.56273333333334
5,16,211.40075
5,17,211.99064705882353
5,18,212.74022222222223
5,19,213.295
5,20,213.7393
5,21,214.03876190476188
5,22,214.60618181818182
5,23,214.875
5,24,215.21925
5,25,215.52496000000002
5,26,215.91657692307692
5,27,216.114
5,28,216.4352142857143
5,29,216.746
5,30,216.82946666666666
5,31,217.16045161290322
5,32,217.34603125
5,33,218.11987878787878
5,34,219.0373823529412
5,35,219.2617142857143
6,1,159.893
6,2,190.4315
6,3,201.3216666666667
6,4,207.428
6,5,209.645
6,6,212.29933333333332
6,7,213.53757142857143
6,8,214.87775
6,9,215.88833333333332
6,10,216.6765
6,11,217.18063636363635
6,12,217.63583333333332
6,13,219.74630769230768
6,14,218.46571428571428
6,15,219.95953333333333
6,16,220.91125
6,17,219.3354705882353
6,18,219.66094444444443
6,19,219.66805263157897
6,20,219.74044999999998
6,21,220.16495238095237
6,22,220.07059090909092
6,23,220.3641304347826
6,24,220.3981666666667
6,25,220.5276
6,26,220.90923076923076
6,27,220.87074074074073
6,28,220.98175
6,29,221.0726551724138
6,30,221.62453333333332
6,31,221.20606451612903
6,32,221.32375
6,33,221.284
6,34,221.36876470588234
6,35,221.58208571428574
7,1,221.053
7,2,221.886
7,3,222.318
7,4,222.04775
7,5,222.2216
7,6,222.3201666666667
7,7,222.61371428571428
7,8,222.969375
7,9,222.698
7,10,222.72190000000003
7,11,224.25990909090908
7,12,222.83833333333334
7,13,222.82638461538463
7,14,231.912
7,15,232.59346666666667
7,16,223.800625
7,17,223.92217647058823
7,18,223.01472222222222
7,19,223.2184736842105
7,20,223.24085
7,21,223.63
7,22,223.14836363636365
7,23,223.33217391304348
7,24,223.380625
7,25,223.41208
7,26,228.90638461538464
7,27,229.43274074074074
7,28,228.72396428571426
7,29,229.33568965517242
7,30,228.81983333333335
7,31,229.10409677419355
7,32,226.98571875
7,33,224.40151515151513
7,34,223.4110294117647
7,35,224.80457142857142
8,1,228.836
8,2,232.931
8,3,225.47033333333334
8,4,222.9945
8,5,222.25279999999998
8,6,225.3336666666667
8,7,225.70885714285714
8,8,223.275
8,9,226.251
8,10,223.05290000000002
8,11,226.40754545454544
8,12,223.02975
8,13,226.08315384615383
8,14,225.29142857142858
8,15,225.463
8,16,225.5074375
8,17,224.7119411764706
8,18,224.66705555555555
8,19,224.44784210526316
8,20,224.0945
8,21,223.28280952380953
8,22,224.19536363636362
8,23,223.41986956521737
8,24,223.43516666666662
8,25,223.47912
8,26,223.4618076923077
8,27,223.6504074074074
8,28,223.39214285714283
8,29,223.5740344827586
8,30,223.31473333333335
8,31,223.43006451612902
8,32,223.3870625
8,33,223.45915151515152
8,34,223.33920588235296
8,35,223.37462857142856
9,1,221.613
9,2,220.9115
9,3,222.6976666666667
9,4,222.31425
9,5,223.1362
9,6,223.427
9,7,223.24214285714285
9,8,223.53275
9,9,223.2783333333333
9,10,222.92100000000002
9,11,222.86163636363636
9,12,223.25241666666668
9,13,223.35023076923076
9,14,223.29178571428568
9,15,223.15586666666664
9,16,223.4410625
9,17,223.16576470588234
9,18,222.9491111111111
9,19,223.15694736842107
9,20,223.30385
9,21,223.34604761904762
9,22,223.22281818181818
9,23,223.2065652173913
9,24,223.19283333333334
9,25,223.19544
9,26,223.47330769230769
9,27,223.29281481481482
9,28,224.6883214285714
9,29,223.3872068965517
9,30,223.49073333333334
9,31,223.25832258064514
9,32,223.825375
9,33,223.72551515151514
9,34,223.4550294117647
9,35,223.29762857142856


==> figures/iotlb_sets_ways/data/its_a10_step1_dir_random_1_heatmap.csv <==
x,y,d
0,1,165.531
0,2,165.852
0,3,165.94133333333332
0,4,165.883
0,5,165.931
0,6,165.91533333333334
0,7,166.1984285714286
0,8,165.99325
0,9,165.92644444444443
0,10,166.2216
0,11,165.99363636363637
0,12,166.01
0,13,166.00253846153845
0,14,166.07985714285712
0,15,166.10433333333333
0,16,166.0531875
0,17,166.0965882352941
0,18,166.123
0,19,164.32615789473687
0,20,161.95775
0,21,166.08280952380952
0,22,166.06736363636364
0,23,166.04526086956523
0,24,166.0404583333333
0,25,166.16944
0,26,165.934
0,27,166.02444444444444
0,28,165.9964642857143
0,29,166.13727586206892
0,30,166.09616666666668
0,31,166.09348387096773
0,32,166.158875
0,33,166.05148484848485
0,34,166.08344117647061
0,35,166.16202857142858
1,1,163.954
1,2,159.347
1,3,164.286
1,4,165.93675
1,5,165.9532
1,6,165.7798333333333
1,7,165.96971428571425
1,8,165.970125
1,9,166.048
1,10,165.7979
1,11,165.9949090909091
1,12,165.8224166666667
1,13,165.96353846153846
1,14,165.83621428571428
1,15,166.19240000000002
1,16,165.933375
1,17,166.0644705882353
1,18,166.01294444444443
1,19,166.02873684210527
1,20,166.04375
1,21,166.11809523809524
1,22,164.56754545454547
1,23,165.99808695652172
1,24,166.140375
1,25,166.08391999999998
1,26,166.05576923076922
1,27,166.07822222222222
1,28,166.07835714285716
1,29,166.1125172413793
1,30,166.13456666666664
1,31,166.1538387096774
1,32,166.11478125
1,33,166.1026060606061
1,34,166.15379411764704
1,35,166.11057142857143
2,1,164.224
2,2,162.8725
2,3,165.973
2,4,165.863
2,5,165.7138
2,6,165.80583333333334
2,7,165.96114285714287
2,8,166.10275
2,9,166.11944444444444
2,10,166.0254
2,11,166.24381818181817
2,12,166.0326666666667
2,13,166.17176923076926
2,14,166.0749285714286
2,15,166.20346666666669
2,16,166.183625
2,17,166.25811764705884
2,18,166.2326111111111
2,19,166.1382105263158
2,20,166.17755
2,21,166.19490476190475
2,22,166.0688181818182
2,23,166.1592173913043
2,24,166.139
2,25,166.13108000000003
2,26,164.09661538461538
2,27,166.22218518518517
2,28,166.20103571428572
2,29,166.15479310344827
2,30,168.3429
2,31,170.6065161290323
2,32,172.47284375
2,33,174.42048484848488
2,34,176.10408823529409
2,35,176.23542857142857
3,1,158.328
3,2,158.1145
3,3,163.5353333333333
3,4,165.97575
3,5,165.7798
3,6,165.5975
3,7,165.8675714285714
3,8,162.473125
3,9,158.14822222222224
3,10,158.39939999999999
3,11,165.99281818181817
3,12,165.958
3,13,165.92046153846155
3,14,166.1175
3,15,170.37513333333334
3,16,174.5313125
3,17,177.98876470588235
3,18,180.97672222222224
3,19,183.9602105263158
3,20,186.56179999999998
3,21,188.802
3,22,190.88118181818183
3,23,192.82439130434784
3,24,194.6452083333333
3,25,196.24747999999997
3,26,191.99965384615385
3,27,199.09011111111113
3,28,200.44639285714285
3,29,201.72841379310344
3,30,202.8005
3,31,203.7648064516129
3,32,204.850375
3,33,205.8060909090909
3,34,206.46832352941178
3,35,204.67031428571428
4,1,165.135
4,2,165.6795
4,3,164.93633333333335
4,4,157.98975
4,5,158.1886
4,6,164.01116666666667
4,7,164.5482857142857
4,8,165.886
4,9,174.26655555555556
4,10,186.2226
4,11,190.78163636363635
4,12,194.6629166666667
4,13,197.72323076923078
4,14,200.4282142857143
4,15,202.7738
4,16,204.9825625
4,17,206.5091176470588
4,18,208.34133333333332
4,19,209.52031578947367
4,20,210.84314999999998
4,21,211.84014285714284
4,22,212.8908181818182
4,23,214.02826086956523
4,24,214.753375
4,25,215.41244
4,26,216.14626923076924
4,27,216.80744444444443
4,28,217.6055357142857
4,29,218.28189655172412
4,30,218.90966666666665
4,31,219.46429032258064
4,32,219.74859375
4,33,220.28566666666666
4,34,220.5770588235294
4,35,221.00379999999998
5,1,165.328
5,2,165.92
5,3,165.784
5,4,182.38675
5,5,192.6558
5,6,199.59816666666666
5,7,204.80771428571427
5,8,209.068375
5,9,211.81622222222225
5,10,214.0205
5,11,216.2171818181818
5,12,217.22858333333332
5,13,218.32038461538463
5,14,219.6407142857143
5,15,221.00173333333333
5,16,221.98
5,17,222.57211764705883
5,18,223.0601111111111
5,19,223.67684210526318
5,20,224.20905
5,21,224.5677619047619
5,22,225.11781818181817
5,23,225.59091304347828
5,24,226.041125
5,25,226.29256
5,26,226.57103846153845
5,27,227.0064814814815
5,28,227.2703214285714
5,29,227.58689655172412
5,30,227.8476333333333
5,31,227.95887096774194
5,32,228.32228125
5,33,228.5518787878788
5,34,228.83385294117645
5,35,228.86682857142858
6,1,165.54
6,2,199.2165
6,3,210.514
6,4,216.85
6,5,220.3578
6,6,217.9765
6,7,211.838
6,8,211.298625
6,9,214.36755555555555
6,10,226.90890000000002
6,11,227.76209090909092
6,12,228.385
6,13,228.83338461538463
6,14,229.45264285714285
6,15,229.80559999999997
6,16,230.15825
6,17,230.36464705882355
6,18,230.49511111111113
6,19,230.61942105263157
6,20,230.94979999999998
6,21,231.17228571428572
6,22,224.76295454545453
6,23,229.07860869565215
6,24,231.68175
6,25,231.67947999999998
6,26,231.91373076923077
6,27,232.00925925925924
6,28,232.30439285714283
6,29,232.3360344827586
6,30,232.44096666666667
6,31,232.4444516129032
6,32,232.61296875
6,33,232.68300000000002
6,34,232.7481176470588
6,35,232.72719999999998
7,1,231.507
7,2,232.5095
7,3,232.565
7,4,232.62975
7,5,232.882
7,6,233.24216666666666
7,7,233.72857142857143
7,8,233.8825
7,9,234.08544444444445
7,10,233.6706
7,11,233.51936363636364
7,12,233.70325
7,13,234.05107692307695
7,14,234.46342857142855
7,15,234.37546666666668
7,16,234.606625
7,17,234.3744117647059
7,18,234.72011111111112
7,19,234.7378947368421
7,20,234.90120000000002
7,21,232.94714285714286
7,22,225.86072727272727
7,23,234.97734782608694
7,24,234.83266666666665
7,25,235.04592000000002
7,26,235.20938461538464
7,27,235.19248148148145
7,28,234.97253571428573
7,29,235.18472413793106
7,30,235.21776666666668
7,31,235.1725806451613
7,32,235.279
7,33,235.2239090909091
7,34,235.18761764705883
7,35,235.02317142857143
8,1,231.192
8,2,232.536
8,3,231.28766666666667
8,4,233.60125
8,5,233.53759999999997
8,6,233.35933333333332
8,7,233.6177142857143
8,8,233.751
8,9,234.244
8,10,234.3725
8,11,234.60827272727275
8,12,234.4704166666667
8,13,234.8986923076923
8,14,234.75028571428572
8,15,235.03386666666668
8,16,235.2721875
8,17,235.05682352941176
8,18,234.69994444444444
8,19,235.12257894736842
8,20,234.99564999999998
8,21,235.13666666666666
8,22,233.53381818181816
8,23,231.84508695652173
8,24,234.86729166666666
8,25,235.14752000000001
8,26,235.15657692307693
8,27,232.11681481481483
8,28,235.03089285714285
8,29,235.2298620689655
8,30,235.075
8,31,235.07129032258064
8,32,234.99203125
8,33,235.06015151515155
8,34,235.0979117647059
8,35,234.93971428571427
9,1,231.022
9,2,221.782
9,3,218.04966666666667
9,4,232.90925
9,5,233.735
9,6,233.90333333333334
9,7,234.75428571428571
9,8,234.90925
9,9,234.61544444444445
9,10,234.2393
9,11,234.27154545454547
9,12,234.57933333333335
9,13,234.63023076923076
9,14,234.85914285714287
9,15,234.7984
9,16,227.4796875
9,17,233.6306470588235
9,18,234.38944444444445
9,19,234.69836842105263
9,20,234.70784999999998
9,21,234.73738095238096
9,22,234.5662272727273
9,23,234.60882608695655
9,24,234.38995833333334
9,25,234.82348000000002
9,26,234.56353846153843
9,27,234.7514074074074
9,28,234.76660714285717
9,29,234.863
9,30,234.9422
9,31,235.021
9,32,234.87628125
9,33,234.7539696969697
9,34,235.11629411764704
9,35,234.95717142857143


==> figures/iotlb_sets_ways/data/its_a10_step1_dir_vshape_1_heatmap.csv <==
x,y,d
0,1,159.601
0,2,160.2875
0,3,159.937
0,4,160.42425
0,5,160.34759999999997
0,6,160.21766666666662
0,7,160.32485714285716
0,8,160.310875
0,9,160.40733333333333
0,10,161.4783
0,11,160.18481818181817
0,12,160.29533333333333
0,13,160.41884615384615
0,14,161.7295
0,15,161.1379333333333
0,16,160.5313125
0,17,160.7064705882353
0,18,160.42633333333333
0,19,160.62163157894736
0,20,162.01285
0,21,161.5836666666667
0,22,160.32063636363634
0,23,160.28291304347826
0,24,160.2235
0,25,160.22024
0,26,160.38034615384618
0,27,160.35729629629628
0,28,160.29675
0,29,160.2513448275862
0,30,160.28629999999998
0,31,160.339
0,32,160.1785
0,33,160.24418181818183
0,34,160.2480294117647
0,35,160.23742857142858
1,1,160.818
1,2,160.4325
1,3,160.5593333333333
1,4,160.11575
1,5,160.32
1,6,160.08316666666667
1,7,160.30642857142857
1,8,160.2515
1,9,160.16566666666668
1,10,160.2214
1,11,160.11245454545454
1,12,160.22483333333332
1,13,160.17115384615386
1,14,160.21971428571425
1,15,160.18553333333332
1,16,160.16825
1,17,160.22464705882356
1,18,160.14411111111113
1,19,160.14305263157897
1,20,160.19670000000002
1,21,160.0599047619048
1,22,160.19240909090908
1,23,160.17065217391303
1,24,160.24241666666666
1,25,160.2802
1,26,160.13196153846155
1,27,160.27607407407407
1,28,160.87485714285714
1,29,160.23906896551725
1,30,160.25213333333332
1,31,160.29425806451613
1,32,160.0989375
1,33,160.95245454545454
1,34,160.23588235294122
1,35,160.2666857142857
2,1,160.064
2,2,159.9025
2,3,160.039
2,4,159.95825
2,5,160.11520000000002
2,6,159.99316666666667
2,7,160.22242857142857
2,8,159.95375
2,9,159.90644444444445
2,10,159.909
2,11,160.04145454545457
2,12,160.0030833333333
2,13,160.11638461538462
2,14,160.1145
2,15,160.06493333333336
2,16,159.96275
2,17,160.22664705882352
2,18,160.18655555555557
2,19,160.10642105263156
2,20,160.14229999999998
2,21,160.14971428571425
2,22,160.21009090909092
2,23,160.23073913043478
2,24,161.9307916666667
2,25,166.18092
2,26,166.04107692307693
2,27,166.0822962962963
2,28,166.07282142857142
2,29,166.0663448275862
2,30,168.23906666666664
2,31,170.38638709677417
2,32,172.48246875
2,33,174.31715151515152
2,34,175.9830294117647
2,35,177.46305714285714
3,1,165.725
3,2,165.948
3,3,166.21
3,4,165.89775
3,5,165.759
3,6,166.02533333333332
3,7,165.88785714285717
3,8,166.205125
3,9,166.003
3,10,166.00589999999997
3,11,166.0390909090909
3,12,166.124
3,13,166.1003076923077
3,14,165.95114285714283
3,15,170.396
3,16,174.551125
3,17,177.9175882352941
3,18,180.86788888888887
3,19,183.85794736842107
3,20,184.96460000000005
3,21,188.6714761904762
3,22,190.89813636363638
3,23,192.7713043478261
3,24,194.54758333333334
3,25,196.14588
3,26,197.72673076923076
3,27,195.8576666666667
3,28,194.2570357142857
3,29,201.4818620689655
3,30,202.86886666666666
3,31,203.90854838709677
3,32,204.74746875
3,33,205.66309090909093
3,34,206.45244117647061
3,35,207.33057142857143
4,1,166.248
4,2,165.7855
4,3,165.96166666666664
4,4,166.12425
4,5,165.789
4,6,166.01983333333334
4,7,166.044
4,8,174.387875
4,9,175.78988888888887
4,10,176.3615
4,11,188.19336363636364
4,12,194.3683333333333
4,13,197.66830769230768
4,14,200.50485714285716
4,15,202.6392
4,16,204.873875
4,17,206.37876470588236
4,18,208.10416666666666
4,19,209.80210526315793
4,20,210.98844999999997
4,21,211.99671428571426
4,22,212.93063636363635
4,23,213.89539130434784
4,24,214.76579166666667
4,25,215.70904
4,26,216.30265384615385
4,27,216.98025925925927
4,28,217.5914285714286
4,29,218.19989655172415
4,30,218.73043333333334
4,31,219.53493548387098
4,32,220.0525
4,33,220.32233333333335
4,34,220.63976470588236
4,35,221.12345714285715
5,1,166.134
5,2,166.1375
5,3,165.949
5,4,179.694
5,5,188.50179999999997
5,6,199.53033333333335
5,7,204.59085714285715
5,8,208.59775
5,9,211.0771111111111
5,10,213.8692
5,11,215.67863636363634
5,12,217.098
5,13,218.373
5,14,219.6349285714286
5,15,207.75246666666666
5,16,216.771625
5,17,222.4673529411765
5,18,223.25888888888886
5,19,224.0842105263158
5,20,224.5199
5,21,224.97561904761903
5,22,225.4558181818182
5,23,222.24191304347826
5,24,220.86541666666665
5,25,221.442
5,26,226.89503846153843
5,27,227.2457777777778
5,28,227.47514285714286
5,29,227.70693103448275
5,30,227.9651
5,31,228.25309677419358
5,32,228.674
5,33,228.65321212121214
5,34,229.03082352941175
5,35,229.22377142857144
6,1,166.28
6,2,199.687
6,3,209.94966666666667
6,4,205.6715
6,5,220.2104
6,6,222.17766666666668
6,7,223.48042857142858
6,8,225.52025
6,9,226.28922222222218
6,10,227.3212
6,11,227.79854545454546
6,12,228.16158333333334
6,13,228.746
6,14,229.24214285714288
6,15,221.7468
6,16,230.131
6,17,230.28088235294118
6,18,230.42405555555555
6,19,230.7057894736842
6,20,231.001
6,21,230.8674761904762
6,22,231.17872727272726
6,23,231.33517391304346
6,24,219.226875
6,25,229.99852
6,26,232.04103846153845
6,27,232.08014814814814
6,28,232.46103571428574
6,29,232.4289310344828
6,30,232.5044
6,31,232.46635483870966
6,32,232.75528125
6,33,232.67539393939396
6,34,232.7743823529412
6,35,232.84297142857145
7,1,232.303
7,2,225.016
7,3,218.17666666666665
7,4,217.56375
7,5,217.6742
7,6,217.74716666666666
7,7,227.613
7,8,233.912625
7,9,233.59788888888892
7,10,233.43429999999998
7,11,233.56536363636363
7,12,233.7146666666667
7,13,233.83507692307694
7,14,234.1492857142857
7,15,234.3481333333333
7,16,234.165625
7,17,232.12541176470592
7,18,231.75555555555556
7,19,234.53342105263158
7,20,234.67995000000002
7,21,234.83233333333334
7,22,234.75872727272727
7,23,234.65978260869565
7,24,234.77479166666666
7,25,234.81072
7,26,234.8846153846154
7,27,234.90133333333335
7,28,234.79046428571428
7,29,234.9188275862069
7,30,228.13263333333336
7,31,235.1069032258065
7,32,235.01115625
7,33,234.86975757575757
7,34,234.83835294117645
7,35,234.6166
8,1,232.97
8,2,232.4305
8,3,233.09133333333335
8,4,233.6475
8,5,233.4002
8,6,232.5863333333333
8,7,233.51557142857143
8,8,233.953875
8,9,233.78677777777781
8,10,234.0194
8,11,222.54509090909087
8,12,234.76175
8,13,234.7746923076923
8,14,234.5935714285714
8,15,235.09286666666668
8,16,235.0710625
8,17,234.6415882352941
8,18,234.71272222222223
8,19,234.70731578947368
8,20,234.66389999999998
8,21,234.8157619047619
8,22,234.95131818181818
8,23,234.98113043478259
8,24,234.94945833333335
8,25,235.14376000000001
8,26,235.06546153846156
8,27,235.08066666666667
8,28,235.1169642857143
8,29,235.07724137931035
8,30,234.89056666666664
8,31,234.76370967741934
8,32,234.87225
8,33,234.96442424242426
8,34,234.6985294117647
8,35,234.9005142857143
9,1,232.61
9,2,233.056
9,3,232.615
9,4,221.44175
9,5,218.3594
9,6,218.64
9,7,222.2272857142857
9,8,234.748
9,9,234.453
9,10,233.86109999999996
9,11,233.94818181818184
9,12,234.3911666666667
9,13,234.44623076923074
9,14,234.588
9,15,234.35466666666667
9,16,234.348125
9,17,234.4054117647059
9,18,234.3685
9,19,234.45805263157894
9,20,234.4518
9,21,235.06685714285715
9,22,234.3397272727273
9,23,234.4985652173913
9,24,234.52758333333335
9,25,234.51008000000002
9,26,234.53788461538463
9,27,234.4596296296296
9,28,234.59914285714288
9,29,234.70227586206897
9,30,234.7754
9,31,234.92090322580646
9,32,234.66953125
9,33,234.71290909090908
9,34,234.9305
9,35,234.71985714285714


==> figures/iotlb_sets_ways/data/its_a10_step1_xor_direct_1_heatmap.csv <==
x,y,d
0,1,161.845
0,2,158.576
0,3,158.45666666666668
0,4,158.3205
0,5,162.87959999999998
0,6,166.2353333333333
0,7,166.31114285714287
0,8,166.317625
0,9,166.38577777777775
0,10,166.5315
0,11,166.34890909090907
0,12,166.23833333333334
0,13,158.27769230769232
0,14,160.31264285714283
0,15,166.2023333333333
0,16,166.2396875
0,17,166.3210588235294
0,18,166.19811111111113
0,19,166.18131578947367
0,20,166.15475
0,21,166.17628571428574
0,22,166.31381818181816
0,23,166.29134782608693
0,24,166.2195
0,25,166.16464000000002
0,26,166.27411538461538
0,27,166.26011111111112
0,28,166.21092857142858
0,29,166.19410344827585
0,30,166.19440000000003
0,31,166.14658064516127
0,32,166.2956875
0,33,166.1238484848485
0,34,166.1870294117647
0,35,166.23991428571426
1,1,165.529
1,2,166.2475
1,3,165.78133333333332
1,4,166.01175
1,5,166.1078
1,6,166.10933333333332
1,7,165.9547142857143
1,8,165.951875
1,9,165.95633333333333
1,10,166.04489999999998
1,11,166.22109090909095
1,12,166.0389166666667
1,13,165.95707692307693
1,14,166.00385714285716
1,15,166.05893333333336
1,16,165.97175
1,17,164.56829411764704
1,18,158.95894444444443
1,19,166.04452631578945
1,20,165.98815
1,21,166.0614285714286
1,22,165.96504545454547
1,23,166.00504347826086
1,24,166.0571666666667
1,25,166.07675999999998
1,26,166.04896153846153
1,27,166.06544444444444
1,28,166.0807857142857
1,29,166.0459655172414
1,30,166.09533333333331
1,31,166.02425806451612
1,32,166.1151875
1,33,166.0199090909091
1,34,166.11644117647057
1,35,166.1424
2,1,165.709
2,2,165.935
2,3,166.02
2,4,166.21875
2,5,165.938
2,6,165.97
2,7,166.25357142857143
2,8,166.11325
2,9,166.02422222222225
2,10,166.01520000000002
2,11,166.00045454545452
2,12,166.11025
2,13,166.03646153846157
2,14,165.82864285714285
2,15,165.86659999999998
2,16,165.9269375
2,17,165.94305882352938
2,18,164.55744444444443
2,19,160.85047368421053
2,20,166.17479999999998
2,21,165.9750952380952
2,22,166.01704545454547
2,23,166.2684347826087
2,24,166.115875
2,25,166.10784
2,26,166.1661923076923
2,27,166.09833333333333
2,28,166.12067857142858
2,29,166.11027586206896
2,30,168.30986666666664
2,31,170.5265483870968
2,32,172.56084375
2,33,174.48166666666665
2,34,176.3379117647059
2,35,177.76905714285718
3,1,166.066
3,2,166.2365
3,3,166.26066666666668
3,4,166.24275
3,5,166.439
3,6,165.93166666666664
3,7,166.2895714285714
3,8,160.182875
3,9,163.66466666666668
3,10,166.11610000000002
3,11,166.1900909090909
3,12,160.98116666666667
3,13,158.17853846153844
3,14,163.61964285714285
3,15,166.99473333333333
3,16,179.0561875
3,17,181.5404117647059
3,18,174.80077777777777
3,19,186.9061052631579
3,20,190.02329999999998
3,21,192.22604761904762
3,22,194.15100000000004
3,23,195.94608695652175
3,24,197.450375
3,25,199.12364000000002
3,26,200.41973076923074
3,27,201.90855555555555
3,28,202.9927142857143
3,29,203.90820689655172
3,30,205.0618333333333
3,31,205.8551612903226
3,32,206.9849375
3,33,207.66972727272727
3,34,208.471
3,35,209.1176
4,1,165.804
4,2,165.795
4,3,166.22566666666668
4,4,166.2145
4,5,166.45219999999998
4,6,166.57183333333333
4,7,175.59071428571428
4,8,183.08275
4,9,188.51211111111112
4,10,193.3998
4,11,186.62481818181817
4,12,188.29341666666664
4,13,200.60446153846152
4,14,205.081
4,15,207.16733333333332
4,16,209.1029375
4,17,210.42729411764705
4,18,211.81388888888887
4,19,212.97305263157892
4,20,214.0875
4,21,215.26604761904764
4,22,215.97168181818182
4,23,216.63165217391307
4,24,217.40354166666668
4,25,218.307
4,26,218.9555
4,27,219.75114814814813
4,28,220.15057142857142
4,29,220.8263793103448
4,30,221.52183333333335
4,31,221.89016129032257
4,32,222.25684375
4,33,222.73618181818182
4,34,222.88088235294117
4,35,223.41157142857142
5,1,165.957
5,2,165.896
5,3,165.51066666666668
5,4,172.95475
5,5,188.8872
5,6,199.60216666666668
5,7,204.97642857142858
5,8,209.245875
5,9,211.59333333333333
5,10,213.9588
5,11,216.1213636363636
5,12,217.69916666666666
5,13,218.90646153846154
5,14,220.0302142857143
5,15,221.11793333333335
5,16,222.09825
5,17,222.77135294117645
5,18,223.43466666666666
5,19,224.25257894736842
5,20,224.77564999999998
5,21,225.15223809523812
5,22,225.3685909090909
5,23,225.83869565217393
5,24,226.216
5,25,226.75815999999998
5,26,226.95526923076926
5,27,227.24807407407405
5,28,227.35310714285717
5,29,227.76327586206898
5,30,227.96390000000002
5,31,228.21032258064514
5,32,228.4544375
5,33,228.58045454545453
5,34,228.64370588235295
5,35,228.86108571428574
6,1,165.311
6,2,199.034
6,3,210.29466666666664
6,4,216.1545
6,5,219.67520000000002
6,6,221.9405
6,7,223.80642857142857
6,8,225.589625
6,9,226.72688888888888
6,10,227.7535
6,11,228.26390909090912
6,12,228.914
6,13,229.42115384615389
6,14,216.96878571428573
6,15,225.7398
6,16,230.404875
6,17,230.42623529411765
6,18,227.6868888888889
6,19,230.92705263157893
6,20,231.0601
6,21,231.46361904761906
6,22,228.03154545454547
6,23,231.77626086956522
6,24,231.8564166666667
6,25,232.02535999999998
6,26,231.91846153846157
6,27,232.06096296296298
6,28,232.00792857142855
6,29,232.28389655172413
6,30,232.3456333333333
6,31,232.32816129032258
6,32,232.648875
6,33,232.5737878787879
6,34,232.6931764705882
6,35,229.07331428571428
7,1,232.199
7,2,233.058
7,3,232.32233333333332
7,4,232.9655
7,5,221.041
7,6,223.99783333333332
7,7,233.50214285714284
7,8,234.035875
7,9,233.7986666666667
7,10,233.71309999999997
7,11,233.49981818181817
7,12,233.4835
7,13,233.45476923076924
7,14,233.72842857142857
7,15,234.1436666666667
7,16,234.1108125
7,17,234.0484117647059
7,18,234.11922222222222
7,19,233.8506842105263
7,20,234.08490000000003
7,21,234.15019047619046
7,22,234.25286363636366
7,23,234.23247826086956
7,24,234.319375
7,25,234.50019999999998
7,26,234.36792307692306
7,27,234.49311111111112
7,28,234.5127857142857
7,29,234.4641724137931
7,30,234.56536666666665
7,31,234.585
7,32,234.4809375
7,33,234.5081212121212
7,34,234.40361764705887
7,35,234.39082857142859
8,1,231.252
8,2,232.399
8,3,232.461
8,4,233.11375
8,5,233.6224
8,6,233.01466666666667
8,7,233.4385714285714
8,8,233.92525
8,9,219.85055555555556
8,10,218.4826
8,11,229.2579090909091
8,12,234.77533333333335
8,13,234.61184615384616
8,14,222.72942857142857
8,15,227.3984
8,16,234.957375
8,17,234.89758823529414
8,18,234.8961111111111
8,19,229.41052631578944
8,20,229.05079999999998
8,21,227.87990476190475
8,22,235.17554545454547
8,23,235.12939130434785
8,24,235.0390833333333
8,25,235.10684
8,26,235.19384615384615
8,27,235.25125925925926
8,28,235.41403571428572
8,29,235.41613793103448
8,30,235.31153333333333
8,31,235.45322580645163
8,32,235.31053125
8,33,235.3290606060606
8,34,235.27120588235294
8,35,235.36785714285713
9,1,231.866
9,2,233.361
9,3,230.49066666666667
9,4,225.839
9,5,233.85739999999998
9,6,234.25016666666664
9,7,234.68142857142857
9,8,234.83175
9,9,234.6548888888889
9,10,234.5482
9,11,234.47354545454547
9,12,234.474
9,13,234.60323076923078
9,14,234.76214285714286
9,15,234.59846666666664
9,16,234.5061875
9,17,234.29658823529414
9,18,234.53722222222225
9,19,234.64736842105265
9,20,234.50240000000002
9,21,234.538
9,22,234.65390909090908
9,23,234.3883913043478
9,24,234.3658333333333
9,25,234.60403999999997
9,26,234.58846153846156
9,27,234.80911111111112
9,28,234.58557142857143
9,29,234.66779310344825
9,30,231.1001
9,31,227.80587096774195
9,32,234.9364375
9,33,234.85963636363635
9,34,234.9331176470588
9,35,234.95877142857142


==> figures/iotlb_sets_ways/data/its_a10_step1_xor_random_2_heatmap.csv <==
x,y,d
0,1,163.729
0,2,165.3695
0,3,165.70666666666668
0,4,165.652
0,5,166.0518
0,6,165.8501666666667
0,7,165.92857142857142
0,8,165.847125
0,9,165.96044444444445
0,10,166.0205
0,11,166.03427272727274
0,12,165.9764166666667
0,13,166.17492307692305
0,14,166.12657142857142
0,15,166.09946666666667
0,16,165.6431875
0,17,158.06223529411764
0,18,164.63983333333334
0,19,166.05663157894736
0,20,166.13504999999998
0,21,166.03814285714284
0,22,165.98018181818182
0,23,165.9764347826087
0,24,166.09429166666666
0,25,166.05772
0,26,165.96003846153843
0,27,166.043
0,28,166.09910714285715
0,29,166.1038620689655
0,30,166.1211
0,31,166.00829032258068
0,32,166.0515
0,33,166.17439393939395
0,34,166.11785294117647
0,35,166.09882857142858
1,1,165.519
1,2,159.822
1,3,163.54766666666666
1,4,165.69925
1,5,165.61059999999998
1,6,163.76883333333333
1,7,166.14557142857143
1,8,166.02375
1,9,166.02711111111108
1,10,166.0615
1,11,166.0689090909091
1,12,166.10591666666667
1,13,165.85569230769232
1,14,166.0314285714286
1,15,165.94213333333337
1,16,165.992125
1,17,166.07052941176474
1,18,166.06966666666665
1,19,166.1735263157895
1,20,166.19584999999998
1,21,166.11514285714284
1,22,166.20559090909092
1,23,166.13743478260866
1,24,166.16395833333334
1,25,166.13039999999998
1,26,166.12346153846153
1,27,166.19459259259258
1,28,166.1276785714286
1,29,166.12179310344825
1,30,166.0368
1,31,166.10261290322578
1,32,166.10403125
1,33,166.02527272727272
1,34,166.13208823529413
1,35,166.22877142857143
2,1,165.25
2,2,166.096
2,3,166.06466666666668
2,4,166.01975
2,5,162.75459999999998
2,6,158.1885
2,7,158.29271428571425
2,8,165.006
2,9,165.91188888888888
2,10,166.0066
2,11,166.26854545454543
2,12,166.01166666666668
2,13,166.01076923076923
2,14,166.3000714285714
2,15,166.24840000000003
2,16,166.2546875
2,17,166.0176470588235
2,18,166.3082777777778
2,19,166.10905263157895
2,20,166.1371
2,21,166.17819047619048
2,22,166.1217272727273
2,23,166.22113043478262
2,24,165.252125
2,25,166.22372
2,26,166.36946153846156
2,27,166.07729629629628
2,28,166.14771428571427
2,29,166.15648275862068
2,30,168.33896666666666
2,31,170.5308064516129
2,32,172.6318125
2,33,174.47436363636365
2,34,176.26385294117648
2,35,177.80634285714285
3,1,165.66
3,2,165.546
3,3,165.55033333333333
3,4,166.1085
3,5,165.8826
3,6,166.25133333333332
3,7,166.02885714285716
3,8,166.3775
3,9,166.28044444444444
3,10,166.18140000000002
3,11,165.00436363636365
3,12,163.01758333333333
3,13,166.4162307692308
3,14,171.00714285714284
3,15,175.34586666666667
3,16,179.3628125
3,17,182.39323529411766
3,18,185.33544444444445
3,19,187.98568421052636
3,20,190.43025
3,21,192.35690476190476
3,22,194.49563636363635
3,23,195.959652173913
3,24,197.8235
3,25,199.40016
3,26,200.61065384615384
3,27,201.82477777777774
3,28,203.00882142857142
3,29,204.32003448275862
3,30,205.24383333333336
3,31,206.0869677419355
3,32,207.062875
3,33,207.92290909090906
3,34,208.51729411764705
3,35,205.75214285714284
4,1,165.563
4,2,166.5045
4,3,166.043
4,4,166.52875
4,5,166.23579999999998
4,6,166.12283333333332
4,7,175.62971428571427
4,8,183.21975
4,9,188.097
4,10,193.2445
4,11,197.01436363636364
4,12,200.02566666666667
4,13,202.66907692307694
4,14,200.38764285714285
4,15,206.87406666666666
4,16,203.8650625
4,17,208.32929411764704
4,18,211.099
4,19,199.50284210526314
4,20,212.5535
4,21,215.14409523809525
4,22,216.19636363636366
4,23,217.0083043478261
4,24,217.856125
4,25,218.23315999999997
4,26,219.25603846153848
4,27,219.54107407407406
4,28,220.22485714285716
4,29,220.90010344827587
4,30,221.2359
4,31,221.82048387096776
4,32,222.2376875
4,33,222.7911515151515
4,34,223.03035294117646
4,35,223.2823714285714
5,1,165.755
5,2,165.561
5,3,160.692
5,4,172.67025
5,5,183.1488
5,6,188.64533333333333
5,7,204.61871428571428
5,8,208.366375
5,9,211.00388888888887
5,10,213.6825
5,11,215.69945454545453
5,12,217.17775
5,13,218.87476923076923
5,14,219.97607142857143
5,15,220.9171333333333
5,16,221.95225
5,17,222.3824705882353
5,18,223.13305555555556
5,19,223.87952631578946
5,20,224.1832
5,21,224.75061904761904
5,22,225.12386363636364
5,23,225.51778260869565
5,24,225.89341666666667
5,25,226.2876
5,26,226.75526923076922
5,27,226.73755555555556
5,28,227.12960714285717
5,29,227.34079310344825
5,30,227.4839333333333
5,31,227.823
5,32,227.97625
5,33,228.0782121212121
5,34,228.47932352941174
5,35,228.5362285714286
6,1,163.986
6,2,187.6935
6,3,198.09966666666668
6,4,215.98425
6,5,219.9846
6,6,221.97266666666667
6,7,223.727
6,8,225.3575
6,9,212.04933333333332
6,10,212.52809999999997
6,11,219.897
6,12,229.044
6,13,229.34638461538464
6,14,229.9255
6,15,230.10959999999997
6,16,230.303125
6,17,230.69517647058822
6,18,230.79455555555558
6,19,231.0725789473684
6,20,231.1174
6,21,231.31490476190476
6,22,231.81381818181816
6,23,231.78595652173914
6,24,231.88166666666666
6,25,232.01612
6,26,232.07784615384617
6,27,232.1287777777778
6,28,232.20842857142858
6,29,232.471
6,30,232.41039999999998
6,31,232.51990322580644
6,32,231.075375
6,33,232.74403030303034
6,34,232.72914705882351
6,35,232.97702857142855
7,1,231.61
7,2,232.254
7,3,224.63333333333333
7,4,217.7475
7,5,218.0702
7,6,233.04816666666665
7,7,233.43814285714288
7,8,233.790125
7,9,233.70433333333335
7,10,233.5255
7,11,233.39481818181818
7,12,233.74275
7,13,233.37276923076925
7,14,233.77742857142857
7,15,233.81920000000002
7,16,234.0536875
7,17,233.9649411764706
7,18,233.84938888888888
7,19,233.81594736842104
7,20,233.86790000000002
7,21,234.035
7,22,233.97872727272727
7,23,234.1041304347826
7,24,234.4094583333333
7,25,234.30956
7,26,234.31903846153847
7,27,234.2255185185185
7,28,234.495
7,29,234.37651724137933
7,30,234.22896666666668
7,31,234.21622580645163
7,32,234.17115625
7,33,234.0839090909091
7,34,234.2159705882353
7,35,234.3436857142857
8,1,231.531
8,2,232.1725
8,3,233.129
8,4,229.186
8,5,228.4368
8,6,233.00316666666666
8,7,233.65242857142857
8,8,234.22
8,9,234.12833333333333
8,10,234.3666
8,11,234.58654545454544
8,12,234.54675
8,13,234.40323076923076
8,14,234.61864285714285
8,15,234.5728
8,16,234.6975625
8,17,234.80494117647058
8,18,234.81194444444444
8,19,234.9327894736842
8,20,234.90875
8,21,235.01166666666666
8,22,234.8500909090909
8,23,235.0638260869565
8,24,235.042625
8,25,235.18996
8,26,234.86238461538463
8,27,234.90222222222224
8,28,235.07157142857142
8,29,235.0069310344828
8,30,235.14876666666666
8,31,235.2633870967742
8,32,235.10771875
8,33,235.22324242424244
8,34,235.1809705882353
8,35,235.27502857142855
9,1,231.494
9,2,233.1785
9,3,232.37366666666665
9,4,225.59975
9,5,218.3122
9,6,218.70966666666666
9,7,224.26042857142858
9,8,234.907125
9,9,234.67311111111113
9,10,234.42790000000002
9,11,234.42545454545456
9,12,234.85958333333335
9,13,234.40653846153847
9,14,234.13128571428575
9,15,234.20526666666666
9,16,234.4758125
9,17,234.36476470588235
9,18,234.51277777777779
9,19,234.49457894736844
9,20,225.39540000000002
9,21,233.2315238095238
9,22,234.506
9,23,234.45108695652172
9,24,234.6361666666667
9,25,234.54144
9,26,234.59765384615383
9,27,234.596
9,28,234.6744642857143
9,29,234.70886206896552
9,30,234.54196666666667
9,31,234.62119354838708
9,32,234.715
9,33,234.71060606060604
9,34,234.8240294117647
9,35,234.87428571428572


==> figures/iotlb_sets_ways/data/its_a10_step1_xor_vshape_1_heatmap.csv <==
x,y,d
1,1,166.159
1,2,160.568
1,4,165.152
1,8,166.482
1,16,166.976
1,32,166.273
1,64,166.303
1,128,232.295
1,256,231.824
1,512,221.837
2,1,166.0215
2,2,160.1365
2,4,166.156
2,8,165.906
2,16,166.2195
2,32,166.225
2,64,200.2225
2,128,232.613
2,256,232.071
2,512,232.6615
3,1,165.9656666666667
3,2,160.38033333333334
3,4,163.832
3,8,166.027
3,16,166.256
3,32,166.0523333333333
3,64,208.48966666666666
3,128,232.17933333333335
3,256,232.794
3,512,232.94533333333334
4,1,165.88
4,2,160.47275
4,4,164.6865
4,8,166.08875
4,16,165.95625
4,32,182.476
4,64,203.58225
4,128,232.74775
4,256,233.55275
4,512,233.92475
5,1,165.964
5,2,160.1626
5,4,166.5342
5,8,166.47320000000002
5,16,166.1142
5,32,192.6104
5,64,206.6114
5,128,232.472
5,256,233.4838
5,512,234.37440000000004
6,1,165.9768333333333
6,2,160.22716666666665
6,4,164.70633333333333
6,8,166.225
6,16,165.99566666666666
6,32,199.71
6,64,208.15716666666665
6,128,233.3218333333333
6,256,233.0386666666667
6,512,234.616
7,1,166.0815714285714
7,2,160.36485714285715
7,4,164.96557142857142
7,8,166.2052857142857
7,16,175.56557142857142
7,32,204.5815714285714
7,64,217.3075714285714
7,128,233.8177142857143
7,256,233.97885714285715
7,512,234.79414285714284
8,1,166.033625
8,2,164.348
8,4,166.5005
8,8,166.009375
8,16,182.788125
8,32,208.4815
8,64,225.407625
8,128,234.09375
8,256,234.2145
8,512,234.983
9,1,165.97488888888887
9,2,166.21044444444445
9,4,166.27822222222224
9,8,166.21666666666667
9,16,188.33311111111112
9,32,211.118
9,64,226.61244444444444
9,128,233.8977777777778
9,256,234.485
9,512,234.65133333333335
10,1,166.2359
10,2,166.10770000000002
10,4,163.7028
10,8,166.079
10,16,193.1337
10,32,213.5996
10,64,227.4215
10,128,233.74280000000002
10,256,234.6558
10,512,234.5941
11,1,165.93236363636365
11,2,166.1922727272727
11,4,163.29681818181817
11,8,166.19845454545452
11,16,197.11872727272726
11,32,215.54681818181817
11,64,228.2449090909091
11,128,233.66336363636364
11,256,234.95818181818183
11,512,234.48927272727275
12,1,164.53758333333334
12,2,164.78691666666666
12,4,165.55875
12,8,166.2960833333333
12,16,199.92591666666667
12,32,217.1543333333333
12,64,228.62016666666668
12,128,233.9135
12,256,234.84216666666666
12,512,234.5465
13,1,158.0653076923077
13,2,166.04146153846156
13,4,165.05961538461537
13,8,166.13692307692307
13,16,202.45992307692308
13,32,218.67476923076921
13,64,217.88723076923077
13,128,226.68030769230768
13,256,234.85307692307694
13,512,234.27661538461538
14,1,164.5035
14,2,165.93592857142858
14,4,166.34178571428572
14,8,170.88185714285714
14,16,204.89478571428572
14,32,220.04764285714285
14,64,216.4767857142857
14,128,233.958
14,256,234.62114285714287
14,512,234.30478571428574
15,1,166.27559999999997
15,2,166.09706666666668
15,4,166.38586666666666
15,8,175.24486666666664
15,16,206.95566666666667
15,32,221.01486666666668
15,64,229.82846666666669
15,128,234.18813333333335
15,256,234.69553333333332
15,512,234.46446666666668
16,1,166.105875
16,2,166.2139375
16,4,166.253375
16,8,178.793625
16,16,208.6709375
16,32,221.8548125
16,64,230.22075
16,128,234.3325625
16,256,234.9716875
16,512,234.1670625
17,1,166.20964705882355
17,2,161.7999411764706
17,4,164.1585882352941
17,8,182.09
17,16,210.08564705882353
17,32,222.34288235294122
17,64,230.48476470588236
17,128,234.31841176470587
17,256,234.9374705882353
17,512,234.3149411764706
18,1,166.1183888888889
18,2,161.52761111111113
18,4,166.35183333333333
18,8,184.9761666666667
18,16,211.61805555555557
18,32,223.33377777777778
18,64,230.50877777777777
18,128,233.91972222222225
18,256,234.977
18,512,224.76327777777777
19,1,166.017
19,2,166.13863157894735
19,4,166.16505263157893
19,8,187.75257894736842
19,16,213.01531578947368
19,32,223.87005263157894
19,64,230.7547894736842
19,128,233.81794736842107
19,256,235.2216842105263
19,512,232.70784210526315
20,1,161.90485
20,2,166.24204999999998
20,4,164.957
20,8,190.19754999999998
20,16,214.0794
20,32,224.7285
20,64,230.82359999999997
20,128,234.07504999999998
20,256,235.14525
20,512,234.50189999999998
21,1,160.22061904761907
21,2,166.26309523809527
21,4,166.25571428571428
21,8,192.22380952380954
21,16,215.12633333333335
21,32,225.35061904761906
21,64,231.1129523809524
21,128,233.5132380952381
21,256,234.69980952380953
21,512,234.1587619047619
22,1,160.25663636363635
22,2,166.13704545454547
22,4,166.2001818181818
22,8,194.1182272727273
22,16,216.1900909090909
22,32,225.4370909090909
22,64,227.653
22,128,234.09036363636363
22,256,235.17172727272725
22,512,234.62568181818182
23,1,160.3184347826087
23,2,166.0531304347826
23,4,164.6977391304348
23,8,196.03530434782607
23,16,216.82891304347828
23,32,225.82039130434785
23,64,228.29091304347824
23,128,229.10091304347827
23,256,234.98
23,512,234.5501304347826
24,1,160.1335
24,2,166.126625
24,4,160.97845833333335
24,8,197.5415416666667
24,16,211.91575
24,32,226.2237916666667
24,64,221.74
24,128,232.3867083333333
24,256,235.186375
24,512,234.60166666666666
25,1,160.23932000000002
25,2,164.03059999999996
25,4,160.69012
25,8,199.09807999999998
25,16,217.28072
25,32,226.41819999999998
25,64,231.72072
25,128,234.42092
25,256,235.151
25,512,233.90628
26,1,160.23207692307693
26,2,163.4371923076923
26,4,165.4026153846154
26,8,200.37715384615385
26,16,209.01834615384615
26,32,226.94892307692305
26,64,231.65046153846154
26,128,234.3827307692308
26,256,235.04015384615386
26,512,231.96761538461539
27,1,160.26114814814815
27,2,160.4982222222222
27,4,166.14711111111112
27,8,201.76062962962965
27,16,219.50133333333332
27,32,227.26307407407407
27,64,232.0664074074074
27,128,234.4477037037037
27,256,235.22755555555557
27,512,232.4265925925926
28,1,160.33264285714284
28,2,160.2814285714286
28,4,166.1020714285714
28,8,202.84985714285716
28,16,220.26603571428575
28,32,227.21339285714285
28,64,231.8642857142857
28,128,234.46239285714287
28,256,235.03839285714287
28,512,232.33389285714287
29,1,160.21510344827587
29,2,160.2317931034483
29,4,166.1565172413793
29,8,203.9606206896552
29,16,220.7748275862069
29,32,227.52110344827588
29,64,232.2276896551724
29,128,234.415
29,256,235.21731034482758
29,512,232.56951724137932
30,1,160.36976666666666
30,2,160.2723
30,4,168.427
30,8,204.8568
30,16,221.36943333333335
30,32,220.62506666666664
30,64,232.27246666666667
30,128,234.43640000000002
30,256,235.18820000000002
30,512,232.48153333333332
31,1,160.204
31,2,162.0919677419355
31,4,170.55877419354837
31,8,206.01590322580645
31,16,221.88754838709679
31,32,227.33503225806447
31,64,232.37051612903224
31,128,234.53506451612904
31,256,235.2284516129032
31,512,232.70490322580645
32,1,160.2431875
32,2,161.003625
32,4,172.6126875
32,8,206.812875
32,16,222.42096875
32,32,228.26315625
32,64,232.42671875
32,128,234.4128125
32,256,235.37553125
32,512,232.47275
33,1,160.20554545454547
33,2,162.18760606060607
33,4,174.4767878787879
33,8,207.57154545454546
33,16,222.56139393939392
33,32,228.3341212121212
33,64,232.6917272727273
33,128,234.5612727272727
33,256,235.28912121212122
33,512,232.76145454545454
34,1,160.24908823529412
34,2,162.8315294117647
34,4,176.17064705882356
34,8,208.5009705882353
34,16,222.76173529411764
34,32,228.6198823529412
34,64,232.58673529411766
34,128,234.3895294117647
34,256,235.42179411764704
34,512,232.91208823529414
35,1,160.27397142857143
35,2,165.3983142857143
35,4,177.72202857142855
35,8,206.2947142857143
35,16,218.85240000000002
35,32,228.8594857142857
35,64,232.81557142857142
35,128,234.48474285714286
35,256,235.30294285714285
35,512,233.20528571428574


==> figures/sql_measurements/explanation.txt <==
For these measurements, the test program used two threads. The SQL thread queries the database and waits for the result. The probe thread performs Prime-Wait-Probe in a loop until the SQL thread received the SQL result. The probe thread configures the FPGA to wait for 20000 cycles (~100us @ 200MHz). This seems a reasonable choice for observing SQL queries which execute within milliseconds.

I conducted nine experiments:
- idle: The SQL thread sleeps for 200us
- echo: The SQL thread echos "Hello World"
- 0row: The SQL thread queries the DB such that no data row is returned
- 1row: The SQL thread queries the DB such that one row is returned (36 bytes, 1 page)
- 4096row: The SQL thread queries the DB such that 4096 rows are returned (147,456 bytes, 36 pages)
- 8192row: The SQL thread queries the DB such that 8192 rows are returned (294,912 bytes, 72 pages)
- 12288row: The SQL thread queries the DB such that 12288 rows are returned (442,368 bytes, 108 pages)
- 40960row: The SQL thread queries the DB such that 40960 rows are returned (1,474,560 bytes, 360 pages)
- 409600row: The SQL thread queries the DB such that 409600 rows are returned (14,745,600 bytes, 3600 pages)

For all measurements, the x-axis shows the access times of each address in the eviction set over time. Each experiment was repeated 100 times. These 100 runs are shown along the y-axis.

I plotted the results with different alignments:
- left: The data of the 100 runs is aligned at the first measurement
- right: The data is aligned at the last measurement
- correlated: Each of the last 99 runs is aligned with the first run such that the correlation between the two runs is at a maximum
- manual: All runs are aligned at the first bigger (>=8) "miss"-block. Misses are access times above 200 clock cycles.

Surprisingly, we do not see more misses for queries that result in more data rows to be returned and the misses we see always occur after a similar time. But what we can see is that the time the query takes to finish after the activity in the IOTLB is proportional to the size of the returned SQL result.

####################################################################################################

The SQL DB table was created with

CREATE TABLE Episodes (
  Id BIGINT NOT NULL,
  Type INTEGER,
  CompetitionId BIGINT,
  CreateTime TIMESTAMP(0),
  EndTime TIMESTAMP(0));

BIGINT:       8 bytes
Integer:      4 bytes
BIGINT:       8 bytes
TIMESTAMP(0): 8 bytes
TIMESTAMP(0): 8 bytes
         -------------------------
             36 bytes per data row

